The Frontier Must Grow - Self-proposed, interpreter-labelled training roughly doubles a 4B model's accuracy on a fresh exam as its verified frontier grows

A model can learn from problems it poses itself when an executable oracle supplies the answers. Qwen3-4B proposed Lua 5.1 programs; those it predicted wrong at least once in four samples joined a pool labelled by the interpreter, each round adding twice as many programs as the last (300, 900, 2100 in total), and each round trained a fresh adapter from the base on the pool. On the original exam the procedure met its registered criterion, an item-level test of each adapter against its predecessor. On a 2340-item exam drawn afterwards, accuracy rose from 8.3% to 16.7%; that follow-up's registered criteria were not met because round 1 gained nothing, while rounds 2 and 3 added 5.0 and 2.9 points on average, both intervals above zero. One fit on the same amount of base-proposed frontier data reached 14.6%, so the rounds' 2.1-point advantage is inconclusive. Three earlier registered series met no per-lineage criterion, and the same loop showed no gain on repository tasks or for a 27B agent in those configurations.

==> generated/power_curve.csv <==
n,q70,q80,q90
2,0.0000,0.0000,0.0000
3,0.0000,0.0000,0.0000
4,0.0000,0.0000,0.0000
5,0.1681,0.3277,0.5905
6,0.1176,0.2621,0.5314
7,0.0824,0.2097,0.4783
8,0.2553,0.5033,0.8131
9,0.1960,0.4362,0.7748
10,0.1493,0.3758,0.7361
11,0.3127,0.6174,0.9104
12,0.2528,0.5583,0.8891
13,0.4206,0.7473,0.9658
14,0.3552,0.6982,0.9559
15,0.2969,0.6482,0.9444
16,0.4499,0.7982,0.9830
17,0.3887,0.7582,0.9779
18,0.5344,0.8671,0.9936
19,0.4739,0.8369,0.9914
20,0.4164,0.8042,0.9887
21,0.5505,0.8915,0.9967
22,0.4942,0.8670,0.9956
23,0.6181,0.9285,0.9988
24,0.5647,0.9108,0.9983
25,0.5118,0.8909,0.9977
26,0.6274,0.9408,0.9994
27,0.5773,0.9263,0.9991
28,0.6825,0.9609,0.9998
29,0.6360,0.9507,0.9997
30,0.7304,0.9744,0.9999
31,0.6879,0.9673,0.9999
32,0.6440,0.9589,0.9998
33,0.7334,0.9784,1.0000
34,0.6932,0.9726,0.9999
35,0.7729,0.9858,1.0000
36,0.7365,0.9818,1.0000
37,0.8071,0.9907,1.0000
38,0.7745,0.9880,1.0000
39,0.7397,0.9846,1.0000
40,0.8074,0.9921,1.0000


==> generated/rsi3_forest.csv <==
y,label,gain,minus,plus,holds
0,r0 g1,0.0652,0.0306,0.0307,1
-1,r0 g2,0.0720,0.0467,0.0467,1
-2,r0 g3,0.0011,0.0226,0.0227,0
-4,r1 g1,0.0810,0.0315,0.0315,1
-5,r1 g2,0.0326,0.0287,0.0287,1
-6,r1 g3,-0.0112,0.0245,0.0244,0
-8,r2 g1,0.0754,0.0333,0.0333,1
-9,r2 g2,0.0214,0.0311,0.0310,1
-10,r2 g3,0.0394,0.0217,0.0216,1
-12,r3 g1,0.1024,0.0445,0.0444,1
-13,r3 g2,0.0304,0.0259,0.0259,1
-14,r3 g3,0.0270,0.0334,0.0334,1


==> generated/rsi3_items.csv <==
gen,r0,r1,r2,r3
0,0,0,0,0
1,58,72,67,91
2,122,101,86,118
3,123,91,121,142


==> generated/rsi4_dev.csv <==
gen,r0,r1,r2,r3
0,40.25,40.00,43.50,54.50
1,57.50,55.50,55.25,66.25
2,62.50,63.75,59.75,69.00
3,67.00,65.25,65.00,72.50


==> generated/rsi4_forest.csv <==
y,label,gain,minus,plus,holds
0,r0 g1,0.0900,0.0377,0.0377,1
-1,r0 g2,0.0517,0.0268,0.0269,1
-2,r0 g3,0.0607,0.0797,0.0798,1
-4,r1 g1,0.1339,0.0503,0.0502,1
-5,r1 g2,0.0562,0.0330,0.0331,1
-6,r1 g3,0.0495,0.0683,0.0683,1
-8,r2 g1,0.1194,0.0376,0.0375,1
-9,r2 g2,0.0574,0.0435,0.0435,1
-10,r2 g3,0.0811,0.0544,0.0544,1
-12,r3 g1,0.1226,0.0461,0.0461,1
-13,r3 g2,0.0742,0.0570,0.0571,1
-14,r3 g3,0.0349,0.0417,0.0416,1


==> generated/rsi4_items.csv <==
gen,r0,r1,r2,r3
0,12,12,12,12
1,92,131,118,121
2,138,181,169,187
3,192,225,241,218


==> generated/scaling_m.csv <==
records,arm,mean,l0,l1,l2,l3
900,m,12.40,13.63,12.44,12.61,10.90
2100,m,14.60,13.76,15.21,14.96,14.49


==> generated/scaling_s4.csv <==
records,arm,mean,l0,l1,l2,l3
0,s4,8.30,8.30,8.30,8.30,8.30
300,s4,8.70,8.85,8.33,9.19,8.59
900,s4,13.80,13.63,12.78,13.76,14.83
2100,s4,16.70,15.81,16.41,16.62,17.91

